Video Frame Interpolation Transformer

Existing methods for video interpolation heavily rely on deep convolution neural networks, and thus suffer from their intrinsic limitations, such as content-agnostic kernel weights and restricted receptive field. To address these issues, we propose a Transformer-based video interpolation framework that allows content-aware aggregation weights and considers long-range dependencies with the self-attention operations. To avoid the high computational cost of global self-attention, we introduce the concept of local attention into video interpolation and extend it to the spatial-temporal domain. Furthermore, we propose a space-time separation strategy to save memory usage, which also improves performance. In addition, we develop a multi-scale frame synthesis scheme to fully realize the potential of Transformers. Extensive experiments demonstrate the proposed model performs favorably against the state-of-the-art methods both quantitatively and qualitatively on a variety of benchmark datasets.

==> images/Davis_selected/overlay3/info.txt <==
[(161, 116), (321, 276)]

==> images/r/set1/info.txt <==
[(292, 154), (356, 218)]

==> images/r/set10/info.txt <==
[(319, 47), (383, 111)]

==> images/set1/info.txt <==
The left-top pixel location of the read rectangle is (332, 73)


==> images/vimeo_selected/overlay3/info.txt <==
[(39, 153), (139, 253)]
